Bell-CHSH function approach to quantum phase transitions in matrix product systems

Recently, nonlocality and Bell inequalities have been used to investigate quantum phase transitions (QPTs) in low-dimensional quantum systems. Nonlocality can be detected by the Bell-CHSH function (BCF). In this work, we extend the study of BCF to the QPTs in matrix product systems (MPSs). In this kind of QPTs, the ground-state energy keeps analytical in the vicinity of the QPT points, and is usually called the MPS-QPTs. For several typical models, our results show that BCF can signal the MPS-QPTs very well. In addition, we find BCF can capture signal of QPTs in unentangled states and classical states, for which other measures of quantum correlation (quantum entanglement and quantum discord) fail. Furthermore, we find that in these MPSs, there exists some kind of quantum correlation which cannot be characterized by entanglement, or by nonlocality.

==> Coverletter.txt <==
Dear Editors:
We would like to submit the enclosed manuscript entitled "Bell-CHSH function approach to quantum phase transitions in matrix product systems", which we wish to be considered for publication in JPCM.

We'd like to mention that our manuscript has been previous considered by EPL under the reference number G30443.
The manuscript has been reviewed by one referee. He/she judges that our "results are valuable, but not of general interest to be published in EPL."

In our opinion, our work contains some valuable results:
(1) We investigate the relationship between Bell-CHSH function (BCF) and a novel kind of quantum phase transitions (QPTs) in the matrix product systems. 
(2) We find BCF can capture signal of QPTs in unentangled states and classical states, for which other measures of quantum correlation (quantum entanglement and quantum discord) fail. 
(3) we find that there exists some novel kind of quantum correlation which cannot be characterized by entanglement, or by nonlocality.
Thus, We deeply appreciate your consideration of our manuscript.

Thank you and best regards.

Yours sincerely,
Zhao-Yu Sun
Corresponding author:sunzhaoyu2012@gmail.com



==REPORT from the referee=============================

The paper study the behavior of Bell Inequalities at quantum phase transitions (APT) in a specific set of states: the matrix product states.
The study of Bell inequality in QPT has appeared recently in some models. The manuscript results add to this type of work, studying new models. I think the results are valuable, but not of general interest to be published in EPL. That is because it is not the first work to propose such study, but it only adds to previous works studying new models.

Moreover two of the main, and more general, claims of the manuscript have already been made before. In ref. [1] a general argument for why bell inequalities should be as good as entanglement to signal quantum phase transitions was already made. Also in ref. [2], which is not cited, a general explanation for why most of the previous examples in the literature did not violate the bell inequality was given. And also a example of a model violating the inequality was given.

Therefore I think the manuscript may be published, but in a more specific
journal and after the references to the previous works mentioned before
are made. I also would like the authors to address the small points made below.

1) Note that there is also already a work on multipartite bell inequalities
at QPT in finite small spins chains in ref. [3]

2) In fig. 2 besides the singularities in g=0 mentioned in the text, there
is also two singularities around 0 (two minimums which appear to be
singular). The authors should made some comments on that

3) Also in fig. 3, there is a singularity before g=0 (a maximum)
which is not commented in the text.


[1] Phys. Rev. A 85, 052128 (2012)
[2] Europhysics Letters 100 (6), 60004 (2012)]
[3] Phys. Rev. A 82, 042324 (2010)



==Response=============================

0)  According to the referee, we have added the references.
In  the beginning of paragraph 2, Page 10, we refer to [5] as: 
"In Ref. [5] a general argument for why BCF should be as good as entanglement
to signal QPTs has already been made. Now let¡¯s discuss the advantage of BCF..."

In the last paragraph of Sec. 4, Page 11, we refer to [36] as:
"After finishing this manuscript, we become aware of a related work [36] by Oliveira
et. al. The authors have proposed a general explanation for why the Bell inequality
is not violated in most translation invariant systems. Then they have shown that the
inequality can be violated for models with translation symmetry breaking. Our results
of the spin ladder model suggest that, for two spins located in a unit-cell of a complex
lattice, the Bell inequality can still be violated in a translation invariant system."



1) In the revised manuscript, the multipartite bell inequalities in thermal small spins chains is cited as Ref. [35].
For matrix product systems, because of its product form, the many-body density matrix is very easy to obtain. In future work, we would 
use the method in Ref. [35] to calculate the multipartite bell inequalities in matrix product states.



2,3) The non-physical singularity is induced by the max function in identifying the BFV.
In order to calculate BCF, one has to find the two largest eigenvalues of the symmetric matrix
L'L. In this procedure, a mathematical singularity may emerge. In fact, a max/min function is also
involved in the definition of the discord/concurrence. As a result, the concurrence and discord can also show a
non-physical singularity, just as shown in Fig. 1.
According to the referee, we add some comments on this issue in the second paragraph of Page 6. In addition, a summary on the issue
is given in the third paragraph of Page 10.


 




